Learning to Win, Lose and Cooperate through Reward Signal Evolution

Solving a reinforcement learning problem typically involves correctly prespecifying the reward signal from which the algorithm learns. Here, we approach the problem of reward signal design by using an evolutionary approach to perform a search on the space of all possible reward signals. We introduce a general framework for optimizing $N$ goals given $n$ reward signals. Through experiments we demonstrate that such an approach allows agents to learn high-level goals - such as winning, losing and cooperating - from scratch without prespecified reward signals in the game of Pong. Some of the solutions found by the algorithm are surprising, in the sense that they would probably not have been chosen by a person trying to hand-code a given behaviour through a specific reward signal. Furthermore, it seems that the proposed approach may also benefit from higher stability of the training performance when compared with the typical score-based reward signals.

==> coop.dat <==
M	000	001	010	100	011	101	110	111
2	73.17	73.78	nan	nan	88.9	nan	nan	nan
3	nan	72.47	nan	nan	80.72	76.21	180.09	nan
4	nan	nan	144.33	119.26	73.01	72.42	175.07	nan
5	nan	nan	226.97	111.79	132.07	nan	161.76	72.19
6	nan	nan	186.4	152.05	75.81	nan	167.16	nan
7	nan	nan	227.83	120.65	nan	nan	199.16	nan
8	nan	nan	180.99	nan	nan	nan	253.17	nan
9	nan	nan	nan	nan	nan	nan	222.98	nan

==> lose.dat <==
M	000	001	010	100	011	101	110	111
2	1366	1328	nan	nan	1123	nan	nan	nan
3	1375	1376	nan	nan	nan	1311	416	nan
4	1372	1359	624	553	nan	1380	nan	nan
5	1120	1383	277	nan	nan	1359	nan	1383
6	1373	1386	nan	nan	nan	1370	nan	1175
7	1372	1202	nan	nan	nan	1369	nan	nan
8	1382	nan	nan	nan	nan	1380	nan	nan
9	1374	nan	nan	nan	nan	nan	nan	nan

==> win.dat <==
M	000	001	010	100	011	101	110	111
2	0	27	nan	nan	0	nan	nan	nan
3	nan	0	nan	nan	2	0	138	nan
4	nan	nan	68	284	0	0	66	nan
5	nan	nan	163	341	13	nan	343	0
6	nan	nan	54	223	15	nan	192	nan
7	nan	nan	99	394	nan	nan	206	nan
8	nan	nan	nan	494	nan	nan	194	nan
9	nan	nan	nan	505	nan	nan	nan	nan
